Equivalence of Local Complementation and Euler Decomposition in the Qutrit ZX-calculus

In this paper, we give a modified version of the qutrit ZX-calculus, by which we represent qutrit graph states as diagrams and prove that the qutrit version of local complementation property is true if and only if the qutrit Hadamard gate $H$ has an Euler decomposition into $4\pi/3$-green and red rotations. This paves the way for studying the completeness of qutrit ZX-calculus for qutrit stabilizer quantum mechanics.

==> RGgenerator/RGg_all.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4, -0) {};
		\node [style=gn] (1) at (-4, -0.5) {};
		\node [style=none] (2) at (-2.5, -0) {};
		\node [style=gsn] (3) at (-2.5, -0.5) {$\alpha$\nodepart{lower}$\beta$};
		\node [style=none] (4) at (-3.5, -0) {};
		\node [style=gn] (5) at (-3.25, -0.5) {};
		\node [style=none] (6) at (-1, -1) {};
		\node [style=gn] (7) at (-1, -0.5) {};
		\node [style=none] (8) at (-3.25, -1) {};
		\node [style=none] (9) at (-3, -0) {};
		\node [style=none] (10) at (-2.5, -1) {};
		\node [style=gn] (11) at (-1.75, -0.5) {};
		\node [style=none] (12) at (-1.75, -0) {};
		\node [style=none] (13) at (-1.5, -1) {};
		\node [style=none] (14) at (-2, -1) {};
		\node [style=none] (15) at (4, -1) {};
		\node [style=none] (16) at (3, -1) {};
		\node [style=none] (17) at (1.5, -0) {};
		\node [style=rn] (18) at (2.25, -0.5) {};
		\node [style=rn] (19) at (3.75, -0.5) {};
		\node [style=rn] (20) at (1.5, -0.5) {};
		\node [style=none] (21) at (2.5, -0) {};
		\node [style=rn] (22) at (4.5, -0.5) {};
		\node [style=none] (23) at (4.5, -1) {};
		\node [style=none] (24) at (2, -0) {};
		\node [style=rsn] (25) at (3, -0.5) {$\alpha$\nodepart{lower}$\beta$};
		\node [style=none] (26) at (2.25, -1) {};
		\node [style=none] (27) at (3.5, -1) {};
		\node [style=none] (28) at (3, -0) {};
		\node [style=none] (29) at (3.75, -0) {};
		\node [style={H box}] (30) at (0, -0.5) {$H$};
		\node [style=none] (31) at (0, -1) {};
		\node [style=none] (32) at (0, -0) {};
		\node [style={H box}] (33) at (0.5, -0.5) {$H^\dagger$};
		\node [style=none] (34) at (0.5, -1) {};
		\node [style=none] (35) at (0.5, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (2.center) to (3);
		\draw (4.center) to (5);
		\draw (6.center) to (7);
		\draw (5) to (8.center);
		\draw (5) to (9.center);
		\draw (10.center) to (3);
		\draw (12.center) to (11);
		\draw (11) to (14.center);
		\draw (11) to (13.center);
		\draw (17.center) to (20);
		\draw (28.center) to (25);
		\draw (24.center) to (18);
		\draw (23.center) to (22);
		\draw (18) to (26.center);
		\draw (18) to (21.center);
		\draw (16.center) to (25);
		\draw (29.center) to (19);
		\draw (19) to (27.center);
		\draw (19) to (15.center);
		\draw (32.center) to (30);
		\draw (31.center) to (30);
		\draw (35.center) to (33);
		\draw (34.center) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> RGrelations/xpi_qubit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=rn] (1) at (0, -0) {$\pi$};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}
